Timing the formation of the Galactic thin disc with asteroseismic stellar ages

The formation of the extended thin disc is the most spectacular event of our Galaxy in the past $\sim8$\,Gyr. To unveil this process, obtaining precise and accurate stellar ages for a large sample of stars is essential although challenging. In this work, we present the asteroseismic age determination of 5306 red giant branch stars using \kepler{} and LAMOST data, with a thorough examination of how the age determination is affected by the choice of different temperature scales and stellar models. Thanks to the high precision of the asteroseismic and spectroscopic parameters of our sample stars, we are able to achieve age determination with an average accuracy of 12 per cent. However, the age determination is sensitively dependent on the adopted temperature scale, as 50\,K difference in effective temperature may cause larger than 10 per cent systematic uncertainty in the age estimates. Using the ages derived with the most plausible set of the temperature scale, we study the age distribution of the chemical thin disc stars, and present an estimate of the formation epoch of the first Galactic thin disc stars. We find that the first (oldest) thin disc stars have an age of $9.5^{+0.5(\rm rand.)+0.5(\rm sys.)}_{-0.4(\rm rand.)-0.3(\rm sys.)}$\,Gyr, where the systematic uncertainties reflect ages estimated using different stellar evolutionary models. At this epoch, the Galactic thick disc was still forming stars, indicating there is a time window when both the thin and thick discs of our Galaxy were forming stars together. Moreover, we find that the first thin disc stars exhibit a broad distribution of Galactocentric radii, suggesting that the inner and outer thin discs began to form simultaneously.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
